Towards Automated Network Mitigation Analysis (extended)

Penetration testing is a well-established practical concept for the identification of potentially exploitable security weaknesses and an important component of a security audit. Providing a holistic security assessment for networks consisting of several hundreds hosts is hardly feasible though without some sort of mechanization. Mitigation, prioritizing counter-measures subject to a given budget, currently lacks a solid theoretical understanding and is hence more art than science. In this work, we propose the first approach for conducting comprehensive what-if analyses in order to reason about mitigation in a conceptually well-founded manner. To evaluate and compare mitigation strategies, we use simulated penetration testing, i.e., automated attack-finding, based on a network model to which a subset of a given set of mitigation actions, e.g., changes to the network topology, system updates, configuration changes etc. is applied. Using Stackelberg planning, we determine optimal combinations that minimize the maximal attacker success (similar to a Stackelberg game), and thus provide a well-founded basis for a holistic mitigation strategy. We show that these Stackelberg planning models can largely be derived from network scan, public vulnerability databases and manual inspection with various degrees of automation and detail, and we simulate mitigation analysis on networks of different size and vulnerability.

==> stats/contour.dat <==

# Surface 0 of 1 surfaces

# Curve title: ""coverage_budget.dat" u 1:2:3"

# Contour 0, label:       80
 1.22125  11.7625  80 
 1.22046  11.7856  80 
 1.21974  11.8086  80 
 1.21909  11.8317  80 
 1.2185  11.8547  80 
 1.21797  11.8778  80 
 1.2175  11.9008  80 
 1.21707  11.9238  80 
 1.21668  11.9469  80 
 1.21634  11.9699  80 
 1.21603  11.993  80 
 1.21575  12.016  80 
 1.2155  12.0391  80 
 1.21528  12.0621  80 
 1.21508  12.0852  80 
 1.2149  12.1082  80 
 1.21474  12.1313  80 
 1.2146  12.1543  80 
 1.21447  12.1774  80 
 1.21436  12.2004  80 
 1.21426  12.2234  80 
 1.21417  12.2465  80 
 1.21408  12.2695  80 
 1.21401  12.2926  80 
 1.21395  12.3156  80 
 1.21389  12.3387  80 
 1.21384  12.3617  80 
 1.21379  12.3848  80 
 1.21375  12.4078  80 
 1.21372  12.4309  80 
 1.21368  12.4539  80 
 1.21365  12.477  80 
 1.21363  12.5  80 

# Contour 1, label: 
 1.30841  9.59619  80 
 1.3085  9.61924  80 
 1.30858  9.64228  80 
 1.30865  9.66533  80 
 1.30871  9.68838  80 
 1.30877  9.71142  80 
 1.30882  9.73447  80 
 1.30886  9.75752  80 
 1.3089  9.78056  80 
 1.30893  9.80361  80 
 1.30896  9.82665  80 
 1.30898  9.8497  80 
 1.30899  9.87275  80 
 1.30901  9.89579  80 
 1.30902  9.91884  80 
 1.30902  9.94188  80 
 1.30903  9.96493  80 
 1.30903  9.98798  80 
 1.30902  10.011  80 
 1.30901  10.0341  80 
 1.309  10.0571  80 
 1.30898  10.0802  80 
 1.30896  10.1032  80 
 1.30894  10.1263  80 
 1.30891  10.1493  80 
 1.30887  10.1723  80 
 1.30883  10.1954  80 
 1.30879  10.2184  80 
 1.30873  10.2415  80 
 1.30867  10.2645  80 
 1.3086  10.2876  80 
 1.30852  10.3106  80 
 1.30844  10.3337  80 
 1.30834  10.3567  80 
 1.30823  10.3798  80 
 1.3081  10.4028  80 
 1.30796  10.4259  80 
 1.3078  10.4489  80 
 1.30762  10.4719  80 
 1.30743  10.495  80 
 1.3072  10.518  80 
 1.30696  10.5411  80 
 1.30668  10.5641  80 
 1.30637  10.5872  80 
 1.30603  10.6102  80 
 1.30565  10.6333  80 
 1.30523  10.6563  80 
 1.30475  10.6794  80 
 1.30423  10.7024  80 
 1.30365  10.7255  80 
 1.30301  10.7485  80 
 1.30231  10.7715  80 
 1.30153  10.7946  80 
 1.30068  10.8176  80 
 1.29974  10.8407  80 
 1.2996  10.8438  80 
 1.29867  10.8637  80 
 1.29751  10.8868  80 
 1.29624  10.9098  80 
 1.29486  10.9329  80 
 1.29337  10.9559  80 
 1.29177  10.979  80 
 1.29005  11.002  80 
 1.28821  11.0251  80 
 1.28626  11.0481  80 
 1.2842  11.0711  80 
 1.28203  11.0942  80 
 1.27976  11.1172  80 
 1.27739  11.1403  80 
 1.27655  11.1482  80 
 1.27488  11.1633  80 
 1.27226  11.1864  80 
 1.26958  11.2094  80 
 1.26686  11.2325  80 
 1.26412  11.2555  80 
 1.26138  11.2786  80 
 1.25865  11.3016  80 
 1.25595  11.3246  80 
 1.25351  11.3459  80 
 1.25329  11.3477  80 
 1.25059  11.3707  80 
 1.24798  11.3938  80 
 1.24545  11.4168  80 
 1.24304  11.4399  80 
 1.24073  11.4629  80 
 1.23855  11.486  80 
 1.23649  11.509  80 
 1.23456  11.5321  80 
 1.23275  11.5551  80 
 1.23107  11.5782  80 
 1.23046  11.5873  80 
 1.22947  11.6012  80 
 1.22797  11.6242  80 
 1.22659  11.6473  80 
 1.22532  11.6703  80 
 1.22416  11.6934  80 
 1.2231  11.7164  80 
 1.22213  11.7395  80 
 1.22125  11.7625  80 

# Contour 2, label: 
 1.23686  7.40681  80 
 1.23684  7.42986  80 
 1.23682  7.45291  80 
 1.2368  7.47595  80 
 1.2368  7.499  80 
 1.23679  7.52204  80 
 1.23679  7.54509  80 
 1.2368  7.56814  80 
 1.23681  7.59118  80 
 1.23683  7.61423  80 
 1.23685  7.63727  80 
 1.23688  7.66032  80 
 1.23692  7.68337  80 
 1.23696  7.70641  80 
 1.23701  7.72946  80 
 1.23706  7.75251  80 
 1.23713  7.77555  80 
 1.2372  7.7986  80 
 1.23728  7.82164  80 
 1.23738  7.84469  80 
 1.23749  7.86774  80 
 1.23761  7.89078  80 
 1.23774  7.91383  80 
 1.23789  7.93687  80 
 1.23807  7.95992  80 
 1.23826  7.98297  80 
 1.23847  8.00601  80 
 1.23871  8.02906  80 
 1.23898  8.0521  80 
 1.23928  8.07515  80 
 1.23961  8.0982  80 
 1.23998  8.12124  80 
 1.24039  8.14429  80 
 1.24085  8.16733  80 
 1.24135  8.19038  80 
 1.24191  8.21343  80 
 1.24253  8.23647  80 
 1.24321  8.25952  80 
 1.24395  8.28257  80 
 1.24477  8.30561  80 
 1.24567  8.32866  80 
 1.24665  8.3517  80 
 1.24772  8.37475  80 
 1.24887  8.3978  80 
 1.25012  8.42084  80 
 1.25147  8.44389  80 
 1.25292  8.46693  80 
 1.25351  8.47571  80 
 1.25442  8.48998  80 
 1.25599  8.51303  80 
 1.25766  8.53607  80 
 1.25941  8.55912  80 
 1.26124  8.58216  80 
 1.26315  8.60521  80 
 1.26512  8.62826  80 
 1.26716  8.6513  80 
 1.26923  8.67435  80 
 1.27134  8.69739  80 
 1.27346  8.72044  80 
 1.27559  8.74349  80 
 1.27655  8.75388  80 
 1.27767  8.76653  80 
 1.27968  8.78958  80 
 1.28165  8.81263  80 
 1.28358  8.83567  80 
 1.28545  8.85872  80 
 1.28726  8.88176  80 
 1.28899  8.90481  80 
 1.29064  8.92786  80 
 1.2922  8.9509  80 
 1.29367  8.97395  80 
 1.29506  8.99699  80 
 1.29635  9.02004  80 
 1.29756  9.04309  80 
 1.29867  9.06613  80 
 1.2996  9.08686  80 
 1.2997  9.08918  80 
 1.30061  9.11222  80 
 1.30145  9.13527  80 
 1.30221  9.15832  80 
 1.30291  9.18136  80 
 1.30355  9.20441  80 
 1.30412  9.22745  80 
 1.30465  9.2505  80 
 1.30512  9.27355  80 
 1.30555  9.29659  80 
 1.30594  9.31964  80 
 1.30629  9.34269  80 
 1.3066  9.36573  80 
 1.30688  9.38878  80 
 1.30714  9.41182  80 
 1.30736  9.43487  80 
 1.30757  9.45792  80 
 1.30775  9.48096  80 
 1.30791  9.50401  80 
 1.30806  9.52705  80 
 1.30819  9.5501  80 
 1.3083  9.57315  80 
 1.30841  9.59619  80 

# Contour 3, label: 
 1.33172  5.24048  80 
 1.33167  5.26353  80 
 1.3316  5.28657  80 
 1.33152  5.30962  80 
 1.33143  5.33267  80 
 1.33134  5.35571  80 
 1.33123  5.37876  80 
 1.3311  5.4018  80 
 1.33096  5.42485  80 
 1.33081  5.4479  80 
 1.33063  5.47094  80 
 1.33043  5.49399  80 
 1.33021  5.51703  80 
 1.32997  5.54008  80 
 1.32969  5.56313  80 
 1.32939  5.58617  80 
 1.32905  5.60922  80 
 1.32867  5.63226  80 
 1.32824  5.65531  80 
 1.32778  5.67836  80 
 1.32726  5.7014  80 
 1.32668  5.72445  80 
 1.32604  5.74749  80 
 1.32534  5.77054  80 
 1.32456  5.79359  80 
 1.32371  5.81663  80 
 1.32278  5.83968  80 
 1.32265  5.84265  80 
 1.32172  5.86273  80 
 1.32056  5.88577  80 
 1.31929  5.90882  80 
 1.31792  5.93186  80 
 1.31644  5.95491  80 
 1.31484  5.97796  80 
 1.31313  6.001  80 
 1.3113  6.02405  80 
 1.30935  6.04709  80 
 1.30729  6.07014  80 
 1.30513  6.09319  80 
 1.30286  6.11623  80 
 1.3005  6.13928  80 
 1.2996  6.14774  80 
 1.29799  6.16232  80 
 1.29537  6.18537  80 
 1.2927  6.20842  80 
 1.28998  6.23146  80 
 1.28724  6.25451  80 
 1.2845  6.27756  80 
 1.28177  6.3006  80 
 1.27907  6.32365  80 
 1.27655  6.3455  80 
 1.27641  6.34669  80 
 1.27371  6.36974  80 
 1.27109  6.39279  80 
 1.26856  6.41583  80 
 1.26614  6.43888  80 
 1.26383  6.46192  80 
 1.26164  6.48497  80 
 1.25958  6.50802  80 
 1.25764  6.53106  80 
 1.25583  6.55411  80 
 1.25414  6.57715  80 
 1.25351  6.58657  80 
 1.25254  6.6002  80 
 1.25103  6.62325  80 
 1.24965  6.64629  80 
 1.24837  6.66934  80 
 1.24721  6.69238  80 
 1.24614  6.71543  80 
 1.24517  6.73848  80 
 1.24429  6.76152  80 
 1.2435  6.78457  80 
 1.24277  6.80762  80 
 1.24212  6.83066  80 
 1.24153  6.85371  80 
 1.241  6.87675  80 
 1.24052  6.8998  80 
 1.24009  6.92285  80 
 1.23971  6.94589  80 
 1.23936  6.96894  80 
 1.23905  6.99198  80 
 1.23878  7.01503  80 
 1.23853  7.03808  80 
 1.23831  7.06112  80 
 1.23811  7.08417  80 
 1.23793  7.10721  80 
 1.23777  7.13026  80 
 1.23763  7.15331  80 
 1.23751  7.17635  80 
 1.2374  7.1994  80 
 1.2373  7.22244  80 
 1.23722  7.24549  80 
 1.23714  7.26854  80 
 1.23707  7.29158  80 
 1.23702  7.31463  80 
 1.23697  7.33768  80 
 1.23692  7.36072  80 
 1.23689  7.38377  80 
 1.23686  7.40681  80 

# Contour 4, label: 
 1.24364  3.07415  80 
 1.2438  3.09719  80 
 1.24403  3.12024  80 
 1.24433  3.14329  80 
 1.2447  3.16633  80 
 1.24515  3.18938  80 
 1.24567  3.21242  80 
 1.24629  3.23547  80 
 1.24699  3.25852  80 
 1.2478  3.28156  80 
 1.2487  3.30461  80 
 1.24972  3.32766  80 
 1.25085  3.3507  80 
 1.25211  3.37375  80 
 1.25349  3.39679  80 
 1.25351  3.39709  80 
 1.25494  3.41984  80 
 1.25651  3.44289  80 
 1.25822  3.46593  80 
 1.26006  3.48898  80 
 1.26204  3.51202  80 
 1.26414  3.53507  80 
 1.26637  3.55812  80 
 1.26872  3.58116  80 
 1.27118  3.60421  80 
 1.27374  3.62725  80 
 1.27639  3.6503  80 
 1.27655  3.65172  80 
 1.279  3.67335  80 
 1.28166  3.69639  80 
 1.28436  3.71944  80 
 1.28707  3.74248  80 
 1.28979  3.76553  80 
 1.29248  3.78858  80 
 1.29514  3.81162  80 
 1.29775  3.83467  80 
 1.2996  3.85142  80 
 1.30026  3.85772  80 
 1.30262  3.88076  80 
 1.3049  3.90381  80 
 1.30707  3.92685  80 
 1.30913  3.9499  80 
 1.31109  3.97295  80 
 1.31293  3.99599  80 
 1.31465  4.01904  80 
 1.31626  4.04208  80 
 1.31775  4.06513  80 
 1.31914  4.08818  80 
 1.32041  4.11122  80 
 1.32158  4.13427  80 
 1.32265  4.15704  80 
 1.32266  4.15731  80 
 1.3236  4.18036  80 
 1.32446  4.20341  80 
 1.32525  4.22645  80 
 1.32596  4.2495  80 
 1.3266  4.27255  80 
 1.32719  4.29559  80 
 1.32771  4.31864  80 
 1.32819  4.34168  80 
 1.32862  4.36473  80 
 1.329  4.38778  80 
 1.32935  4.41082  80 
 1.32966  4.43387  80 
 1.32993  4.45691  80 
 1.33018  4.47996  80 
 1.33041  4.50301  80 
 1.33061  4.52605  80 
 1.33078  4.5491  80 
 1.33094  4.57214  80 
 1.33108  4.59519  80 
 1.33121  4.61824  80 
 1.33132  4.64128  80 
 1.33142  4.66433  80 
 1.33151  4.68737  80 
 1.33159  4.71042  80 
 1.33166  4.73347  80 
 1.33172  4.75651  80 
 1.33177  4.77956  80 
 1.33182  4.80261  80 
 1.33185  4.82565  80 
 1.33189  4.8487  80 
 1.33192  4.87174  80 
 1.33194  4.89479  80 
 1.33196  4.91784  80 
 1.33197  4.94088  80 
 1.33198  4.96393  80 
 1.33198  4.98697  80 
 1.33198  5.01002  80 
 1.33198  5.03307  80 
 1.33197  5.05611  80 
 1.33196  5.07916  80 
 1.33194  5.1022  80 
 1.33192  5.12525  80 
 1.33189  5.1483  80 
 1.33186  5.17134  80 
 1.33182  5.19439  80 
 1.33178  5.21743  80 
 1.33172  5.24048  80 

# Contour 5, label: 
 1.42396  1  80 
 1.42266  1.02305  80 
 1.42128  1.04609  80 
 1.41983  1.06914  80 
 1.41831  1.09218  80 
 1.41671  1.11523  80 
 1.41503  1.13828  80 
 1.41483  1.14091  80 
 1.41322  1.16132  80 
 1.41132  1.18437  80 
 1.40934  1.20741  80 
 1.40726  1.23046  80 
 1.4051  1.25351  80 
 1.40286  1.27655  80 
 1.40053  1.2996  80 
 1.39811  1.32265  80 
 1.39561  1.34569  80 
 1.39302  1.36874  80 
 1.39178  1.37946  80 
 1.39031  1.39178  80 
 1.38748  1.41483  80 
 1.38456  1.43788  80 
 1.38158  1.46092  80 
 1.37852  1.48397  80 
 1.37541  1.50701  80 
 1.37224  1.53006  80 
 1.36901  1.55311  80 
 1.36874  1.55506  80 
 1.36564  1.57615  80 
 1.36222  1.5992  80 
 1.35876  1.62224  80 
 1.35529  1.64529  80 
 1.3518  1.66834  80 
 1.3483  1.69138  80 
 1.34569  1.70856  80 
 1.34477  1.71443  80 
 1.34115  1.73747  80 
 1.33756  1.76052  80 
 1.33399  1.78357  80 
 1.33045  1.80661  80 
 1.32696  1.82966  80 
 1.32352  1.85271  80 
 1.32265  1.85867  80 
 1.32004  1.87575  80 
 1.31659  1.8988  80 
 1.31322  1.92184  80 
 1.30992  1.94489  80 
 1.30671  1.96794  80 
 1.30358  1.99098  80 
 1.30055  2.01403  80 
 1.2996  2.02146  80 
 1.29753  2.03707  80 
 1.29457  2.06012  80 
 1.29171  2.08317  80 
 1.28895  2.10621  80 
 1.2863  2.12926  80 
 1.28376  2.1523  80 
 1.28132  2.17535  80 
 1.27898  2.1984  80 
 1.27675  2.22144  80 
 1.27655  2.22358  80 
 1.27454  2.24449  80 
 1.27242  2.26754  80 
 1.2704  2.29058  80 
 1.26848  2.31363  80 
 1.26666  2.33667  80 
 1.26493  2.35972  80 
 1.26329  2.38277  80 
 1.26174  2.40581  80 
 1.26027  2.42886  80 
 1.25889  2.4519  80 
 1.25759  2.47495  80 
 1.25636  2.498  80 
 1.2552  2.52104  80 
 1.25412  2.54409  80 
 1.25351  2.55786  80 
 1.25308  2.56713  80 
 1.25208  2.59018  80 
 1.25115  2.61323  80 
 1.25028  2.63627  80 
 1.24947  2.65932  80 
 1.24872  2.68236  80 
 1.24802  2.70541  80 
 1.24738  2.72846  80 
 1.24679  2.7515  80 
 1.24625  2.77455  80 
 1.24575  2.7976  80 
 1.24531  2.82064  80 
 1.24492  2.84369  80 
 1.24457  2.86673  80 
 1.24427  2.88978  80 
 1.24401  2.91283  80 
 1.24381  2.93587  80 
 1.24365  2.95892  80 
 1.24354  2.98196  80 
 1.24348  3.00501  80 
 1.24348  3.02806  80 
 1.24353  3.0511  80 
 1.24364  3.07415  80 


# Contour 6, label:       75
 1.6767  11.9699  75 
 1.67658  11.993  75 
 1.67647  12.016  75 
 1.67638  12.0391  75 
 1.6763  12.0621  75 
 1.67622  12.0852  75 
 1.67615  12.1082  75 
 1.67609  12.1313  75 
 1.67604  12.1543  75 
 1.67599  12.1774  75 
 1.67595  12.2004  75 
 1.67591  12.2234  75 
 1.67587  12.2465  75 
 1.67584  12.2695  75 
 1.67582  12.2926  75 
 1.67579  12.3156  75 
 1.67577  12.3387  75 
 1.67575  12.3617  75 
 1.67573  12.3848  75 
 1.67572  12.4078  75 
 1.6757  12.4309  75 
 1.67569  12.4539  75 
 1.67568  12.477  75 
 1.67567  12.5  75 

# Contour 7, label: 
 1.71482  9.75752  75 
 1.71482  9.78056  75 
 1.71482  9.80361  75 
 1.71482  9.82665  75 
 1.71482  9.8497  75 
 1.71482  9.87275  75 
 1.71481  9.89579  75 
 1.71481  9.91884  75 
 1.71481  9.94188  75 
 1.7148  9.96493  75 
 1.71479  9.98798  75 
 1.71479  10.011  75 
 1.71478  10.0341  75 
 1.71477  10.0571  75 
 1.71476  10.0802  75 
 1.71474  10.1032  75 
 1.71473  10.1263  75 
 1.71471  10.1493  75 
 1.7147  10.1723  75 
 1.71468  10.1954  75 
 1.71465  10.2184  75 
 1.71463  10.2415  75 
 1.7146  10.2645  75 
 1.71457  10.2876  75 
 1.71453  10.3106  75 
 1.71449  10.3337  75 
 1.71445  10.3567  75 
 1.71443  10.3647  75 
 1.7144  10.3798  75 
 1.71434  10.4028  75 
 1.71428  10.4259  75 
 1.7142  10.4489  75 
 1.71412  10.4719  75 
 1.71404  10.495  75 
 1.71394  10.518  75 
 1.71383  10.5411  75 
 1.7137  10.5641  75 
 1.71356  10.5872  75 
 1.71341  10.6102  75 
 1.71324  10.6333  75 
 1.71305  10.6563  75 
 1.71284  10.6794  75 
 1.71261  10.7024  75 
 1.71235  10.7255  75 
 1.71206  10.7485  75 
 1.71175  10.7715  75 
 1.7114  10.7946  75 
 1.71102  10.8176  75 
 1.7106  10.8407  75 
 1.71014  10.8637  75 
 1.70964  10.8868  75 
 1.70909  10.9098  75 
 1.7085  10.9329  75 
 1.70786  10.9559  75 
 1.70718  10.979  75 
 1.70644  11.002  75 
 1.70565  11.0251  75 
 1.70481  11.0481  75 
 1.70393  11.0711  75 
 1.703  11.0942  75 
 1.70202  11.1172  75 
 1.70101  11.1403  75 
 1.69996  11.1633  75 
 1.69888  11.1864  75 
 1.69778  11.2094  75 
 1.69666  11.2325  75 
 1.69554  11.2555  75 
 1.69441  11.2786  75 
 1.69329  11.3016  75 
 1.69218  11.3246  75 
 1.69138  11.3415  75 
 1.69109  11.3477  75 
 1.69002  11.3707  75 
 1.68898  11.3938  75 
 1.68798  11.4168  75 
 1.68702  11.4399  75 
 1.68611  11.4629  75 
 1.68525  11.486  75 
 1.68443  11.509  75 
 1.68367  11.5321  75 
 1.68295  11.5551  75 
 1.68229  11.5782  75 
 1.68167  11.6012  75 
 1.6811  11.6242  75 
 1.68058  11.6473  75 
 1.6801  11.6703  75 
 1.67966  11.6934  75 
 1.67926  11.7164  75 
 1.67889  11.7395  75 
 1.67856  11.7625  75 
 1.67826  11.7856  75 
 1.67798  11.8086  75 
 1.67774  11.8317  75 
 1.67752  11.8547  75 
 1.67732  11.8778  75 
 1.67714  11.9008  75 
 1.67697  11.9238  75 
 1.67683  11.9469  75 
 1.6767  11.9699  75 

# Contour 8, label: 
 1.7108  7.52204  75 
 1.71079  7.54509  75 
 1.71079  7.56814  75 
 1.71078  7.59118  75 
 1.71078  7.61423  75 
 1.71078  7.63727  75 
 1.71077  7.66032  75 
 1.71077  7.68337  75 
 1.71077  7.70641  75 
 1.71077  7.72946  75 
 1.71077  7.75251  75 
 1.71077  7.77555  75 
 1.71078  7.7986  75 
 1.71078  7.82164  75 
 1.71078  7.84469  75 
 1.71079  7.86774  75 
 1.71079  7.89078  75 
 1.7108  7.91383  75 
 1.7108  7.93687  75 
 1.71081  7.95992  75 
 1.71082  7.98297  75 
 1.71083  8.00601  75 
 1.71085  8.02906  75 
 1.71086  8.0521  75 
 1.71088  8.07515  75 
 1.71089  8.0982  75 
 1.71091  8.12124  75 
 1.71093  8.14429  75 
 1.71096  8.16733  75 
 1.71099  8.19038  75 
 1.71101  8.21343  75 
 1.71105  8.23647  75 
 1.71108  8.25952  75 
 1.71112  8.28257  75 
 1.71117  8.30561  75 
 1.71122  8.32866  75 
 1.71127  8.3517  75 
 1.71133  8.37475  75 
 1.71139  8.3978  75 
 1.71145  8.42084  75 
 1.71153  8.44389  75 
 1.7116  8.46693  75 
 1.71169  8.48998  75 
 1.71178  8.51303  75 
 1.71187  8.53607  75 
 1.71197  8.55912  75 
 1.71207  8.58216  75 
 1.71218  8.60521  75 
 1.71229  8.62826  75 
 1.7124  8.6513  75 
 1.71252  8.67435  75 
 1.71264  8.69739  75 
 1.71276  8.72044  75 
 1.71288  8.74349  75 
 1.71299  8.76653  75 
 1.71311  8.78958  75 
 1.71323  8.81263  75 
 1.71334  8.83567  75 
 1.71345  8.85872  75 
 1.71356  8.88176  75 
 1.71366  8.90481  75 
 1.71375  8.92786  75 
 1.71384  8.9509  75 
 1.71393  8.97395  75 
 1.71401  8.99699  75 
 1.71409  9.02004  75 
 1.71416  9.04309  75 
 1.71422  9.06613  75 
 1.71428  9.08918  75 
 1.71434  9.11222  75 
 1.71439  9.13527  75 
 1.71443  9.15457  75 
 1.71444  9.15832  75 
 1.71448  9.18136  75 
 1.71452  9.20441  75 
 1.71455  9.22745  75 
 1.71458  9.2505  75 
 1.71461  9.27355  75 
 1.71464  9.29659  75 
 1.71466  9.31964  75 
 1.71468  9.34269  75 
 1.7147  9.36573  75 
 1.71472  9.38878  75 
 1.71473  9.41182  75 
 1.71475  9.43487  75 
 1.71476  9.45792  75 
 1.71477  9.48096  75 
 1.71478  9.50401  75 
 1.71479  9.52705  75 
 1.71479  9.5501  75 
 1.7148  9.57315  75 
 1.71481  9.59619  75 
 1.71481  9.61924  75 
 1.71481  9.64228  75 
 1.71482  9.66533  75 
 1.71482  9.68838  75 
 1.71482  9.71142  75 
 1.71482  9.73447  75 
 1.71482  9.75752  75 

# Contour 9, label: 
 1.74963  5.30962  75 
 1.7496  5.33267  75 
 1.74955  5.35571  75 
 1.7495  5.37876  75 
 1.74945  5.4018  75 
 1.74939  5.42485  75 
 1.74932  5.4479  75 
 1.74924  5.47094  75 
 1.74915  5.49399  75 
 1.74905  5.51703  75 
 1.74894  5.54008  75 
 1.74882  5.56313  75 
 1.74868  5.58617  75 
 1.74853  5.60922  75 
 1.74836  5.63226  75 
 1.74817  5.65531  75 
 1.74797  5.67836  75 
 1.74773  5.7014  75 
 1.74748  5.72445  75 
 1.74719  5.74749  75 
 1.74688  5.77054  75 
 1.74653  5.79359  75 
 1.74615  5.81663  75 
 1.74574  5.83968  75 
 1.74528  5.86273  75 
 1.74478  5.88577  75 
 1.74424  5.90882  75 
 1.74365  5.93186  75 
 1.74302  5.95491  75 
 1.74233  5.97796  75 
 1.7416  6.001  75 
 1.74081  6.02405  75 
 1.73998  6.04709  75 
 1.7391  6.07014  75 
 1.73817  6.09319  75 
 1.73747  6.10961  75 
 1.7372  6.11623  75 
 1.73618  6.13928  75 
 1.73513  6.16232  75 
 1.73405  6.18537  75 
 1.73295  6.20842  75 
 1.73183  6.23146  75 
 1.73071  6.25451  75 
 1.72957  6.27756  75 
 1.72845  6.3006  75 
 1.72734  6.32365  75 
 1.72624  6.34669  75 
 1.72518  6.36974  75 
 1.72414  6.39279  75 
 1.72314  6.41583  75 
 1.72219  6.43888  75 
 1.72127  6.46192  75 
 1.72041  6.48497  75 
 1.71959  6.50802  75 
 1.71883  6.53106  75 
 1.71811  6.55411  75 
 1.71745  6.57715  75 
 1.71683  6.6002  75 
 1.71626  6.62325  75 
 1.71573  6.64629  75 
 1.71525  6.66934  75 
 1.71481  6.69238  75 
 1.71443  6.71427  75 
 1.71441  6.71543  75 
 1.71404  6.73848  75 
 1.71371  6.76152  75 
 1.7134  6.78457  75 
 1.71313  6.80762  75 
 1.71288  6.83066  75 
 1.71266  6.85371  75 
 1.71246  6.87675  75 
 1.71227  6.8998  75 
 1.71211  6.92285  75 
 1.71196  6.94589  75 
 1.71183  6.96894  75 
 1.71171  6.99198  75 
 1.71161  7.01503  75 
 1.71151  7.03808  75 
 1.71143  7.06112  75 
 1.71135  7.08417  75 
 1.71128  7.10721  75 
 1.71122  7.13026  75 
 1.71117  7.15331  75 
 1.71112  7.17635  75 
 1.71108  7.1994  75 
 1.71104  7.22244  75 
 1.71101  7.24549  75 
 1.71098  7.26854  75 
 1.71095  7.29158  75 
 1.71092  7.31463  75 
 1.7109  7.33768  75 
 1.71088  7.36072  75 
 1.71087  7.38377  75 
 1.71085  7.40681  75 
 1.71084  7.42986  75 
 1.71083  7.45291  75 
 1.71082  7.47595  75 
 1.71081  7.499  75 
 1.7108  7.52204  75 

# Contour 10, label: 
 1.71547  3.07415  75 
 1.71539  3.09719  75 
 1.71535  3.12024  75 
 1.71534  3.14329  75 
 1.71536  3.16633  75 
 1.71542  3.18938  75 
 1.71552  3.21242  75 
 1.71566  3.23547  75 
 1.71584  3.25852  75 
 1.71606  3.28156  75 
 1.71632  3.30461  75 
 1.71663  3.32766  75 
 1.71699  3.3507  75 
 1.7174  3.37375  75 
 1.71786  3.39679  75 
 1.71838  3.41984  75 
 1.71895  3.44289  75 
 1.71957  3.46593  75 
 1.72026  3.48898  75 
 1.72099  3.51202  75 
 1.72178  3.53507  75 
 1.72263  3.55812  75 
 1.72352  3.58116  75 
 1.72446  3.60421  75 
 1.72544  3.62725  75 
 1.72646  3.6503  75 
 1.72751  3.67335  75 
 1.72858  3.69639  75 
 1.72967  3.71944  75 
 1.73077  3.74248  75 
 1.73188  3.76553  75 
 1.73297  3.78858  75 
 1.73406  3.81162  75 
 1.73512  3.83467  75 
 1.73615  3.85772  75 
 1.73716  3.88076  75 
 1.73747  3.88833  75 
 1.73812  3.90381  75 
 1.73905  3.92685  75 
 1.73992  3.9499  75 
 1.74076  3.97295  75 
 1.74154  3.99599  75 
 1.74228  4.01904  75 
 1.74296  4.04208  75 
 1.7436  4.06513  75 
 1.74419  4.08818  75 
 1.74473  4.11122  75 
 1.74523  4.13427  75 
 1.74569  4.15731  75 
 1.74611  4.18036  75 
 1.7465  4.20341  75 
 1.74684  4.22645  75 
 1.74716  4.2495  75 
 1.74745  4.27255  75 
 1.74771  4.29559  75 
 1.74794  4.31864  75 
 1.74815  4.34168  75 
 1.74834  4.36473  75 
 1.74851  4.38778  75 
 1.74867  4.41082  75 
 1.7488  4.43387  75 
 1.74893  4.45691  75 
 1.74904  4.47996  75 
 1.74914  4.50301  75 
 1.74923  4.52605  75 
 1.74931  4.5491  75 
 1.74938  4.57214  75 
 1.74944  4.59519  75 
 1.7495  4.61824  75 
 1.74955  4.64128  75 
 1.74959  4.66433  75 
 1.74963  4.68737  75 
 1.74966  4.71042  75 
 1.7497  4.73347  75 
 1.74972  4.75651  75 
 1.74975  4.77956  75 
 1.74977  4.80261  75 
 1.74978  4.82565  75 
 1.7498  4.8487  75 
 1.74981  4.87174  75 
 1.74982  4.89479  75 
 1.74983  4.91784  75 
 1.74983  4.94088  75 
 1.74984  4.96393  75 
 1.74984  4.98697  75 
 1.74984  5.01002  75 
 1.74984  5.03307  75 
 1.74983  5.05611  75 
 1.74983  5.07916  75 
 1.74982  5.1022  75 
 1.74981  5.12525  75 
 1.7498  5.1483  75 
 1.74979  5.17134  75 
 1.74977  5.19439  75 
 1.74975  5.21743  75 
 1.74973  5.24048  75 
 1.7497  5.26353  75 
 1.74967  5.28657  75 
 1.74963  5.30962  75 

# Contour 11, label: 
 1.91787  1  75 
 1.91614  1.02305  75 
 1.9143  1.04609  75 
 1.91238  1.06914  75 
 1.91035  1.09218  75 
 1.90822  1.11523  75 
 1.90599  1.13828  75 
 1.90365  1.16132  75 
 1.9012  1.18437  75 
 1.8988  1.20598  75 
 1.89864  1.20741  75 
 1.89601  1.23046  75 
 1.89327  1.25351  75 
 1.89042  1.27655  75 
 1.88746  1.2996  75 
 1.88439  1.32265  75 
 1.88122  1.34569  75 
 1.87794  1.36874  75 
 1.87575  1.38362  75 
 1.87457  1.39178  75 
 1.87113  1.41483  75 
 1.86761  1.43788  75 
 1.86399  1.46092  75 
 1.86029  1.48397  75 
 1.85652  1.50701  75 
 1.85271  1.52989  75 
 1.85268  1.53006  75 
 1.84881  1.55311  75 
 1.8449  1.57615  75 
 1.84094  1.5992  75 
 1.83695  1.62224  75 
 1.83293  1.64529  75 
 1.82966  1.66392  75 
 1.82889  1.66834  75 
 1.82488  1.69138  75 
 1.82087  1.71443  75 
 1.81688  1.73747  75 
 1.8129  1.76052  75 
 1.80896  1.78357  75 
 1.80661  1.79739  75 
 1.80506  1.80661  75 
 1.80123  1.82966  75 
 1.79745  1.85271  75 
 1.79374  1.87575  75 
 1.79009  1.8988  75 
 1.78653  1.92184  75 
 1.78357  1.94142  75 
 1.78305  1.94489  75 
 1.77966  1.96794  75 
 1.77637  1.99098  75 
 1.77318  2.01403  75 
 1.77008  2.03707  75 
 1.76709  2.06012  75 
 1.7642  2.08317  75 
 1.76141  2.10621  75 
 1.76052  2.11387  75 
 1.75873  2.12926  75 
 1.75616  2.1523  75 
 1.7537  2.17535  75 
 1.75134  2.1984  75 
 1.74908  2.22144  75 
 1.74693  2.24449  75 
 1.74487  2.26754  75 
 1.74291  2.29058  75 
 1.74105  2.31363  75 
 1.73928  2.33667  75 
 1.7376  2.35972  75 
 1.73747  2.36154  75 
 1.73601  2.38277  75 
 1.7345  2.40581  75 
 1.73307  2.42886  75 
 1.73172  2.4519  75 
 1.73044  2.47495  75 
 1.72924  2.498  75 
 1.72811  2.52104  75 
 1.72704  2.54409  75 
 1.72604  2.56713  75 
 1.72509  2.59018  75 
 1.72421  2.61323  75 
 1.72337  2.63627  75 
 1.7226  2.65932  75 
 1.72187  2.68236  75 
 1.72119  2.70541  75 
 1.72055  2.72846  75 
 1.71996  2.7515  75 
 1.71941  2.77455  75 
 1.7189  2.7976  75 
 1.71843  2.82064  75 
 1.71799  2.84369  75 
 1.71759  2.86673  75 
 1.71723  2.88978  75 
 1.7169  2.91283  75 
 1.7166  2.93587  75 
 1.71633  2.95892  75 
 1.7161  2.98196  75 
 1.71589  3.00501  75 
 1.71572  3.02806  75 
 1.71558  3.0511  75 
 1.71547  3.07415  75 


# Contour 12, label:       70
 2.07745  11.3707  70 
 2.07681  11.3938  70 
 2.07619  11.4168  70 
 2.0756  11.4399  70 
 2.07504  11.4629  70 
 2.0745  11.486  70 
 2.074  11.509  70 
 2.07352  11.5321  70 
 2.07308  11.5551  70 
 2.07267  11.5782  70 
 2.07229  11.6012  70 
 2.07194  11.6242  70 
 2.07161  11.6473  70 
 2.07131  11.6703  70 
 2.07104  11.6934  70 
 2.07079  11.7164  70 
 2.07057  11.7395  70 
 2.07036  11.7625  70 
 2.07018  11.7856  70 
 2.07001  11.8086  70 
 2.06985  11.8317  70 
 2.06972  11.8547  70 
 2.06959  11.8778  70 
 2.06948  11.9008  70 
 2.06938  11.9238  70 
 2.06929  11.9469  70 
 2.06921  11.9699  70 
 2.06914  11.993  70 
 2.06907  12.016  70 
 2.06901  12.0391  70 
 2.06896  12.0621  70 
 2.06892  12.0852  70 
 2.06887  12.1082  70 
 2.06884  12.1313  70 
 2.0688  12.1543  70 
 2.06877  12.1774  70 
 2.06875  12.2004  70 
 2.06872  12.2234  70 
 2.0687  12.2465  70 
 2.06868  12.2695  70 
 2.06867  12.2926  70 
 2.06865  12.3156  70 
 2.06864  12.3387  70 
 2.06863  12.3617  70 
 2.06861  12.3848  70 
 2.06861  12.4078  70 
 2.0686  12.4309  70 
 2.06859  12.4539  70 
 2.06858  12.477  70 
 2.06858  12.5  70 

# Contour 13, label: 
 2.09876  9.13527  70 
 2.09822  9.15832  70 
 2.09773  9.18136  70 
 2.09728  9.20441  70 
 2.09687  9.22745  70 
 2.0965  9.2505  70 
 2.09617  9.27355  70 
 2.09587  9.29659  70 
 2.09559  9.31964  70 
 2.09535  9.34269  70 
 2.09513  9.36573  70 
 2.09493  9.38878  70 
 2.09475  9.41182  70 
 2.09459  9.43487  70 
 2.09444  9.45792  70 
 2.09431  9.48096  70 
 2.0942  9.50401  70 
 2.09409  9.52705  70 
 2.094  9.5501  70 
 2.09392  9.57315  70 
 2.09384  9.59619  70 
 2.09377  9.61924  70 
 2.09371  9.64228  70 
 2.09366  9.66533  70 
 2.09361  9.68838  70 
 2.09357  9.71142  70 
 2.09353  9.73447  70 
 2.0935  9.75752  70 
 2.09346  9.78056  70 
 2.09343  9.80361  70 
 2.09341  9.82665  70 
 2.09339  9.8497  70 
 2.09336  9.87275  70 
 2.09334  9.89579  70 
 2.09333  9.91884  70 
 2.09331  9.94188  70 
 2.09329  9.96493  70 
 2.09328  9.98798  70 
 2.09326  10.011  70 
 2.09325  10.0341  70 
 2.09323  10.0571  70 
 2.09322  10.0802  70 
 2.0932  10.1032  70 
 2.09319  10.1263  70 
 2.09317  10.1493  70 
 2.09316  10.1723  70 
 2.09314  10.1954  70 
 2.09312  10.2184  70 
 2.0931  10.2415  70 
 2.09308  10.2645  70 
 2.09306  10.2876  70 
 2.09303  10.3106  70 
 2.09301  10.3337  70 
 2.09297  10.3567  70 
 2.09294  10.3798  70 
 2.0929  10.4028  70 
 2.09286  10.4259  70 
 2.09281  10.4489  70 
 2.09276  10.4719  70 
 2.0927  10.495  70 
 2.09264  10.518  70 
 2.09257  10.5411  70 
 2.09249  10.5641  70 
 2.0924  10.5872  70 
 2.0923  10.6102  70 
 2.09219  10.6333  70 
 2.09207  10.6563  70 
 2.09193  10.6794  70 
 2.09178  10.7024  70 
 2.09161  10.7255  70 
 2.09143  10.7485  70 
 2.09123  10.7715  70 
 2.091  10.7946  70 
 2.09076  10.8176  70 
 2.09049  10.8407  70 
 2.09019  10.8637  70 
 2.08987  10.8868  70 
 2.08952  10.9098  70 
 2.08914  10.9329  70 
 2.08873  10.9559  70 
 2.08829  10.979  70 
 2.08781  11.002  70 
 2.08731  11.0251  70 
 2.08677  11.0481  70 
 2.0862  11.0711  70 
 2.0856  11.0942  70 
 2.08498  11.1172  70 
 2.08433  11.1403  70 
 2.08365  11.1633  70 
 2.08317  11.1795  70 
 2.08297  11.1864  70 
 2.08228  11.2094  70 
 2.08158  11.2325  70 
 2.08088  11.2555  70 
 2.08018  11.2786  70 
 2.07948  11.3016  70 
 2.07879  11.3246  70 
 2.07811  11.3477  70 
 2.07745  11.3707  70 

# Contour 14, label: 
 2.1437  6.92285  70 
 2.14361  6.94589  70 
 2.14353  6.96894  70 
 2.14345  6.99198  70 
 2.14339  7.01503  70 
 2.14333  7.03808  70 
 2.14327  7.06112  70 
 2.14323  7.08417  70 
 2.14318  7.10721  70 
 2.14314  7.13026  70 
 2.14311  7.15331  70 
 2.14308  7.17635  70 
 2.14305  7.1994  70 
 2.14302  7.22244  70 
 2.143  7.24549  70 
 2.14297  7.26854  70 
 2.14295  7.29158  70 
 2.14293  7.31463  70 
 2.14291  7.33768  70 
 2.1429  7.36072  70 
 2.14288  7.38377  70 
 2.14286  7.40681  70 
 2.14284  7.42986  70 
 2.14283  7.45291  70 
 2.14281  7.47595  70 
 2.14279  7.499  70 
 2.14277  7.52204  70 
 2.14275  7.54509  70 
 2.14273  7.56814  70 
 2.14271  7.59118  70 
 2.14268  7.61423  70 
 2.14266  7.63727  70 
 2.14263  7.66032  70 
 2.1426  7.68337  70 
 2.14256  7.70641  70 
 2.14252  7.72946  70 
 2.14248  7.75251  70 
 2.14243  7.77555  70 
 2.14237  7.7986  70 
 2.14231  7.82164  70 
 2.14225  7.84469  70 
 2.14217  7.86774  70 
 2.14209  7.89078  70 
 2.142  7.91383  70 
 2.14189  7.93687  70 
 2.14178  7.95992  70 
 2.14165  7.98297  70 
 2.1415  8.00601  70 
 2.14134  8.02906  70 
 2.14116  8.0521  70 
 2.14096  8.07515  70 
 2.14074  8.0982  70 
 2.14049  8.12124  70 
 2.14022  8.14429  70 
 2.13991  8.16733  70 
 2.13958  8.19038  70 
 2.13921  8.21343  70 
 2.1388  8.23647  70 
 2.13834  8.25952  70 
 2.13785  8.28257  70 
 2.1373  8.30561  70 
 2.1367  8.32866  70 
 2.13605  8.3517  70 
 2.13534  8.37475  70 
 2.13457  8.3978  70 
 2.13374  8.42084  70 
 2.13285  8.44389  70 
 2.13189  8.46693  70 
 2.13086  8.48998  70 
 2.12977  8.51303  70 
 2.12926  8.52315  70 
 2.12863  8.53607  70 
 2.12746  8.55912  70 
 2.12623  8.58216  70 
 2.12495  8.60521  70 
 2.12363  8.62826  70 
 2.12227  8.6513  70 
 2.12088  8.67435  70 
 2.11946  8.69739  70 
 2.11804  8.72044  70 
 2.11661  8.74349  70 
 2.11519  8.76653  70 
 2.11378  8.78958  70 
 2.1124  8.81263  70 
 2.11105  8.83567  70 
 2.10974  8.85872  70 
 2.10848  8.88176  70 
 2.10727  8.90481  70 
 2.10621  8.92602  70 
 2.10612  8.92786  70 
 2.10507  8.9509  70 
 2.10407  8.97395  70 
 2.10313  8.99699  70 
 2.10226  9.02004  70 
 2.10144  9.04309  70 
 2.10069  9.06613  70 
 2.09999  9.08918  70 
 2.09935  9.11222  70 
 2.09876  9.13527  70 

# Contour 15, label: 
 2.16731  4.68737  70 
 2.16733  4.71042  70 
 2.16735  4.73347  70 
 2.16737  4.75651  70 
 2.16738  4.77956  70 
 2.1674  4.80261  70 
 2.16741  4.82565  70 
 2.16742  4.8487  70 
 2.16742  4.87174  70 
 2.16743  4.89479  70 
 2.16744  4.91784  70 
 2.16744  4.94088  70 
 2.16744  4.96393  70 
 2.16744  4.98697  70 
 2.16744  5.01002  70 
 2.16744  5.03307  70 
 2.16744  5.05611  70 
 2.16744  5.07916  70 
 2.16743  5.1022  70 
 2.16742  5.12525  70 
 2.16742  5.1483  70 
 2.16741  5.17134  70 
 2.1674  5.19439  70 
 2.16738  5.21743  70 
 2.16737  5.24048  70 
 2.16735  5.26353  70 
 2.16733  5.28657  70 
 2.16731  5.30962  70 
 2.16729  5.33267  70 
 2.16726  5.35571  70 
 2.16723  5.37876  70 
 2.16719  5.4018  70 
 2.16715  5.42485  70 
 2.16711  5.4479  70 
 2.16706  5.47094  70 
 2.167  5.49399  70 
 2.16694  5.51703  70 
 2.16687  5.54008  70 
 2.16679  5.56313  70 
 2.1667  5.58617  70 
 2.16661  5.60922  70 
 2.1665  5.63226  70 
 2.16638  5.65531  70 
 2.16625  5.67836  70 
 2.1661  5.7014  70 
 2.16593  5.72445  70 
 2.16575  5.74749  70 
 2.16555  5.77054  70 
 2.16533  5.79359  70 
 2.16509  5.81663  70 
 2.16482  5.83968  70 
 2.16453  5.86273  70 
 2.16421  5.88577  70 
 2.16387  5.90882  70 
 2.16349  5.93186  70 
 2.16309  5.95491  70 
 2.16265  5.97796  70 
 2.16218  6.001  70 
 2.16168  6.02405  70 
 2.16115  6.04709  70 
 2.16058  6.07014  70 
 2.15999  6.09319  70 
 2.15937  6.11623  70 
 2.15872  6.13928  70 
 2.15805  6.16232  70 
 2.15737  6.18537  70 
 2.15666  6.20842  70 
 2.15595  6.23146  70 
 2.15523  6.25451  70 
 2.15451  6.27756  70 
 2.15379  6.3006  70 
 2.15308  6.32365  70 
 2.15238  6.34669  70 
 2.1523  6.3494  70 
 2.15173  6.36974  70 
 2.15109  6.39279  70 
 2.15048  6.41583  70 
 2.14989  6.43888  70 
 2.14933  6.46192  70 
 2.1488  6.48497  70 
 2.1483  6.50802  70 
 2.14783  6.53106  70 
 2.14739  6.55411  70 
 2.14698  6.57715  70 
 2.1466  6.6002  70 
 2.14625  6.62325  70 
 2.14592  6.64629  70 
 2.14563  6.66934  70 
 2.14536  6.69238  70 
 2.14511  6.71543  70 
 2.14488  6.73848  70 
 2.14468  6.76152  70 
 2.14449  6.78457  70 
 2.14432  6.80762  70 
 2.14417  6.83066  70 
 2.14403  6.85371  70 
 2.14391  6.87675  70 
 2.1438  6.8998  70 
 2.1437  6.92285  70 

# Contour 16, label: 
 2.17881  2.498  70 
 2.17648  2.52104  70 
 2.17535  2.53296  70 
 2.17433  2.54409  70 
 2.17235  2.56713  70 
 2.17048  2.59018  70 
 2.16873  2.61323  70 
 2.16707  2.63627  70 
 2.16552  2.65932  70 
 2.16407  2.68236  70 
 2.1627  2.70541  70 
 2.16142  2.72846  70 
 2.16022  2.7515  70 
 2.1591  2.77455  70 
 2.15805  2.7976  70 
 2.15707  2.82064  70 
 2.15615  2.84369  70 
 2.1553  2.86673  70 
 2.15451  2.88978  70 
 2.15377  2.91283  70 
 2.15309  2.93587  70 
 2.15246  2.95892  70 
 2.1523  2.96491  70 
 2.15189  2.98196  70 
 2.15137  3.00501  70 
 2.1509  3.02806  70 
 2.15047  3.0511  70 
 2.15008  3.07415  70 
 2.14973  3.09719  70 
 2.14942  3.12024  70 
 2.14915  3.14329  70 
 2.14892  3.16633  70 
 2.14872  3.18938  70 
 2.14857  3.21242  70 
 2.14845  3.23547  70 
 2.14836  3.25852  70 
 2.14832  3.28156  70 
 2.14831  3.30461  70 
 2.14835  3.32766  70 
 2.14842  3.3507  70 
 2.14853  3.37375  70 
 2.14869  3.39679  70 
 2.14888  3.41984  70 
 2.14912  3.44289  70 
 2.1494  3.46593  70 
 2.14972  3.48898  70 
 2.15008  3.51202  70 
 2.15048  3.53507  70 
 2.15092  3.55812  70 
 2.15139  3.58116  70 
 2.1519  3.60421  70 
 2.1523  3.62154  70 
 2.15244  3.62725  70 
 2.15303  3.6503  70 
 2.15365  3.67335  70 
 2.15428  3.69639  70 
 2.15493  3.71944  70 
 2.15559  3.74248  70 
 2.15625  3.76553  70 
 2.15692  3.78858  70 
 2.15758  3.81162  70 
 2.15823  3.83467  70 
 2.15886  3.85772  70 
 2.15948  3.88076  70 
 2.16008  3.90381  70 
 2.16065  3.92685  70 
 2.1612  3.9499  70 
 2.16172  3.97295  70 
 2.16221  3.99599  70 
 2.16267  4.01904  70 
 2.1631  4.04208  70 
 2.1635  4.06513  70 
 2.16387  4.08818  70 
 2.16421  4.11122  70 
 2.16453  4.13427  70 
 2.16481  4.15731  70 
 2.16508  4.18036  70 
 2.16532  4.20341  70 
 2.16554  4.22645  70 
 2.16574  4.2495  70 
 2.16592  4.27255  70 
 2.16609  4.29559  70 
 2.16624  4.31864  70 
 2.16637  4.34168  70 
 2.16649  4.36473  70 
 2.1666  4.38778  70 
 2.1667  4.41082  70 
 2.16678  4.43387  70 
 2.16686  4.45691  70 
 2.16693  4.47996  70 
 2.167  4.50301  70 
 2.16705  4.52605  70 
 2.1671  4.5491  70 
 2.16715  4.57214  70 
 2.16719  4.59519  70 
 2.16722  4.61824  70 
 2.16726  4.64128  70 
 2.16728  4.66433  70 
 2.16731  4.68737  70 

# Contour 17, label: 
 2.95594  1  70 
 2.93587  1.02027  70 
 2.93332  1.02305  70 
 2.91283  1.04426  70 
 2.91118  1.04609  70 
 2.88978  1.06875  70 
 2.88944  1.06914  70 
 2.86814  1.09218  70 
 2.86673  1.09363  70 
 2.8472  1.11523  70 
 2.84369  1.11893  70 
 2.82656  1.13828  70 
 2.82064  1.14465  70 
 2.8062  1.16132  70 
 2.7976  1.1708  70 
 2.78609  1.18437  70 
 2.77455  1.19739  70 
 2.76623  1.20741  70 
 2.7515  1.22442  70 
 2.74661  1.23046  70 
 2.72846  1.25193  70 
 2.7272  1.25351  70 
 2.70819  1.27655  70 
 2.70541  1.2798  70 
 2.68949  1.2996  70 
 2.68236  1.30813  70 
 2.671  1.32265  70 
 2.65932  1.33705  70 
 2.65274  1.34569  70 
 2.63627  1.36661  70 
 2.6347  1.36874  70 
 2.61709  1.39178  70 
 2.61323  1.39669  70 
 2.59981  1.41483  70 
 2.59018  1.42748  70 
 2.58275  1.43788  70 
 2.56713  1.45914  70 
 2.56591  1.46092  70 
 2.54959  1.48397  70 
 2.54409  1.49156  70 
 2.53356  1.50701  70 
 2.52104  1.52503  70 
 2.51775  1.53006  70 
 2.50239  1.55311  70 
 2.498  1.5596  70 
 2.48743  1.57615  70 
 2.47495  1.59547  70 
 2.47268  1.5992  70 
 2.45847  1.62224  70 
 2.4519  1.6328  70 
 2.44457  1.64529  70 
 2.43096  1.66834  70 
 2.42886  1.67189  70 
 2.41793  1.69138  70 
 2.40581  1.713  70 
 2.40506  1.71443  70 
 2.39283  1.73747  70 
 2.38277  1.75655  70 
 2.38078  1.76052  70 
 2.36932  1.78357  70 
 2.35972  1.80306  70 
 2.35806  1.80661  70 
 2.3474  1.82966  70 
 2.3369  1.85271  70 
 2.33667  1.85321  70 
 2.32706  1.87575  70 
 2.31741  1.8988  70 
 2.31363  1.90802  70 
 2.30823  1.92184  70 
 2.29944  1.94489  70 
 2.29087  1.96794  70 
 2.29058  1.96872  70 
 2.28289  1.99098  70 
 2.27517  2.01403  70 
 2.26768  2.03707  70 
 2.26754  2.03753  70 
 2.26075  2.06012  70 
 2.25407  2.08317  70 
 2.24762  2.10621  70 
 2.24449  2.11786  70 
 2.24156  2.12926  70 
 2.23586  2.1523  70 
 2.23039  2.17535  70 
 2.22516  2.1984  70 
 2.22144  2.2155  70 
 2.22021  2.22144  70 
 2.21562  2.24449  70 
 2.21125  2.26754  70 
 2.20709  2.29058  70 
 2.20313  2.31363  70 
 2.19936  2.33667  70 
 2.1984  2.3429  70 
 2.19589  2.35972  70 
 2.19264  2.38277  70 
 2.18956  2.40581  70 
 2.18664  2.42886  70 
 2.18388  2.4519  70 
 2.18127  2.47495  70 
 2.17881  2.498  70 

# Contour 18, label: 
 4.20341  1.18726  70 
 4.18092  1.18437  70 
 4.18036  1.18429  70 
 4.15731  1.18086  70 
 4.13427  1.1771  70 
 4.11122  1.17296  70 
 4.08818  1.16843  70 
 4.06513  1.16349  70 
 4.05579  1.16132  70 
 4.04208  1.15796  70 
 4.01904  1.15183  70 
 3.99599  1.14521  70 
 3.9736  1.13828  70 
 3.97295  1.13806  70 
 3.9499  1.13002  70 
 3.92685  1.12143  70 
 3.91116  1.11523  70 
 3.90381  1.11215  70 
 3.88076  1.10199  70 
 3.8596  1.09218  70 
 3.85772  1.09126  70 
 3.83467  1.07949  70 
 3.81513  1.06914  70 
 3.81162  1.06716  70 
 3.78858  1.05385  70 
 3.77541  1.04609  70 
 3.76553  1.03988  70 
 3.74248  1.02522  70 
 3.73906  1.02305  70 
 3.71944  1.00971  70 
 3.70509  1  70 

# Contour 19, label: 
 6.22837  1  70 
 6.20842  1.01518  70 
 6.19788  1.02305  70 
 6.18537  1.03185  70 
 6.16458  1.04609  70 
 6.16232  1.04755  70 
 6.13928  1.062  70 
 6.12744  1.06914  70 
 6.11623  1.07552  70 
 6.09319  1.08807  70 
 6.08527  1.09218  70 
 6.07014  1.0996  70 
 6.04709  1.11029  70 
 6.0358  1.11523  70 
 6.02405  1.12009  70 
 6.001  1.12903  70 
 5.97796  1.13736  70 
 5.97522  1.13828  70 
 5.95491  1.14475  70 
 5.93186  1.15155  70 
 5.90882  1.15782  70 
 5.89479  1.16132  70 
 5.88577  1.16346  70 
 5.86273  1.16848  70 
 5.83968  1.17307  70 
 5.81663  1.17725  70 
 5.79359  1.18105  70 
 5.77137  1.18437  70 
 5.77054  1.18449  70 
 5.74749  1.18746  70 
 5.72445  1.19015  70 
 5.7014  1.19258  70 
 5.67836  1.19477  70 
 5.65531  1.19675  70 
 5.63226  1.19852  70 
 5.60922  1.20011  70 
 5.58617  1.20154  70 
 5.56313  1.20283  70 
 5.54008  1.20397  70 
 5.51703  1.205  70 
 5.49399  1.20592  70 
 5.47094  1.20675  70 
 5.44995  1.20741  70 
 5.4479  1.20748  70 
 5.42485  1.2081  70 
 5.4018  1.20866  70 
 5.37876  1.20916  70 
 5.35571  1.2096  70 
 5.33267  1.20999  70 
 5.30962  1.21034  70 
 5.28657  1.21065  70 
 5.26353  1.21092  70 
 5.24048  1.21116  70 
 5.21743  1.21137  70 
 5.19439  1.21155  70 
 5.17134  1.21171  70 
 5.1483  1.21184  70 
 5.12525  1.21196  70 
 5.1022  1.21206  70 
 5.07916  1.21213  70 
 5.05611  1.21219  70 
 5.03307  1.21224  70 
 5.01002  1.21227  70 
 4.98697  1.21228  70 
 4.96393  1.21228  70 
 4.94088  1.21226  70 
 4.91784  1.21223  70 
 4.89479  1.21218  70 
 4.87174  1.21212  70 
 4.8487  1.21204  70 
 4.82565  1.21194  70 
 4.80261  1.21182  70 
 4.77956  1.21168  70 
 4.75651  1.21152  70 
 4.73347  1.21133  70 
 4.71042  1.21112  70 
 4.68737  1.21088  70 
 4.66433  1.2106  70 
 4.64128  1.21029  70 
 4.61824  1.20993  70 
 4.59519  1.20953  70 
 4.57214  1.20908  70 
 4.5491  1.20858  70 
 4.52605  1.20801  70 
 4.50428  1.20741  70 
 4.50301  1.20738  70 
 4.47996  1.20663  70 
 4.45691  1.2058  70 
 4.43387  1.20487  70 
 4.41082  1.20383  70 
 4.38778  1.20267  70 
 4.36473  1.20138  70 
 4.34168  1.19994  70 
 4.31864  1.19833  70 
 4.29559  1.19655  70 
 4.27255  1.19457  70 
 4.2495  1.19238  70 
 4.22645  1.18995  70 
 4.20341  1.18726  70 


# Contour 20, label:       67
 2.45022  11.3707  67 
 2.44971  11.3938  67 
 2.44921  11.4168  67 
 2.44874  11.4399  67 
 2.44828  11.4629  67 
 2.44785  11.486  67 
 2.44745  11.509  67 
 2.44707  11.5321  67 
 2.44671  11.5551  67 
 2.44638  11.5782  67 
 2.44607  11.6012  67 
 2.44579  11.6242  67 
 2.44553  11.6473  67 
 2.44529  11.6703  67 
 2.44507  11.6934  67 
 2.44487  11.7164  67 
 2.44469  11.7395  67 
 2.44453  11.7625  67 
 2.44438  11.7856  67 
 2.44424  11.8086  67 
 2.44412  11.8317  67 
 2.44401  11.8547  67 
 2.44391  11.8778  67 
 2.44382  11.9008  67 
 2.44374  11.9238  67 
 2.44367  11.9469  67 
 2.4436  11.9699  67 
 2.44354  11.993  67 
 2.44349  12.016  67 
 2.44344  12.0391  67 
 2.4434  12.0621  67 
 2.44337  12.0852  67 
 2.44333  12.1082  67 
 2.4433  12.1313  67 
 2.44327  12.1543  67 
 2.44325  12.1774  67 
 2.44323  12.2004  67 
 2.44321  12.2234  67 
 2.44319  12.2465  67 
 2.44318  12.2695  67 
 2.44316  12.2926  67 
 2.44315  12.3156  67 
 2.44314  12.3387  67 
 2.44313  12.3617  67 
 2.44312  12.3848  67 
 2.44312  12.4078  67 
 2.44311  12.4309  67 
 2.4431  12.4539  67 
 2.4431  12.477  67 
 2.44309  12.5  67 

# Contour 21, label: 
 2.48059  9.15832  67 
 2.47881  9.18136  67 
 2.4772  9.20441  67 
 2.47573  9.22745  67 
 2.47495  9.24088  67 
 2.47442  9.2505  67 
 2.47328  9.27355  67 
 2.47225  9.29659  67 
 2.47132  9.31964  67 
 2.47048  9.34269  67 
 2.46972  9.36573  67 
 2.46904  9.38878  67 
 2.46843  9.41182  67 
 2.46788  9.43487  67 
 2.46739  9.45792  67 
 2.46695  9.48096  67 
 2.46655  9.50401  67 
 2.4662  9.52705  67 
 2.46588  9.5501  67 
 2.4656  9.57315  67 
 2.46534  9.59619  67 
 2.46512  9.61924  67 
 2.46491  9.64228  67 
 2.46473  9.66533  67 
 2.46457  9.68838  67 
 2.46442  9.71142  67 
 2.4643  9.73447  67 
 2.46418  9.75752  67 
 2.46408  9.78056  67 
 2.46398  9.80361  67 
 2.4639  9.82665  67 
 2.46382  9.8497  67 
 2.46376  9.87275  67 
 2.4637  9.89579  67 
 2.46364  9.91884  67 
 2.46359  9.94188  67 
 2.46355  9.96493  67 
 2.46351  9.98798  67 
 2.46347  10.011  67 
 2.46344  10.0341  67 
 2.46341  10.0571  67 
 2.46338  10.0802  67 
 2.46335  10.1032  67 
 2.46332  10.1263  67 
 2.4633  10.1493  67 
 2.46328  10.1723  67 
 2.46325  10.1954  67 
 2.46323  10.2184  67 
 2.4632  10.2415  67 
 2.46318  10.2645  67 
 2.46315  10.2876  67 
 2.46313  10.3106  67 
 2.4631  10.3337  67 
 2.46307  10.3567  67 
 2.46304  10.3798  67 
 2.463  10.4028  67 
 2.46297  10.4259  67 
 2.46292  10.4489  67 
 2.46288  10.4719  67 
 2.46283  10.495  67 
 2.46277  10.518  67 
 2.46271  10.5411  67 
 2.46265  10.5641  67 
 2.46257  10.5872  67 
 2.46249  10.6102  67 
 2.4624  10.6333  67 
 2.4623  10.6563  67 
 2.46218  10.6794  67 
 2.46206  10.7024  67 
 2.46192  10.7255  67 
 2.46177  10.7485  67 
 2.4616  10.7715  67 
 2.46142  10.7946  67 
 2.46122  10.8176  67 
 2.46099  10.8407  67 
 2.46075  10.8637  67 
 2.46049  10.8868  67 
 2.4602  10.9098  67 
 2.45989  10.9329  67 
 2.45955  10.9559  67 
 2.45919  10.979  67 
 2.4588  11.002  67 
 2.45838  11.0251  67 
 2.45794  11.0481  67 
 2.45747  11.0711  67 
 2.45698  11.0942  67 
 2.45646  11.1172  67 
 2.45593  11.1403  67 
 2.45538  11.1633  67 
 2.45481  11.1864  67 
 2.45422  11.2094  67 
 2.45363  11.2325  67 
 2.45304  11.2555  67 
 2.45244  11.2786  67 
 2.4519  11.2996  67 
 2.45185  11.3016  67 
 2.4513  11.3246  67 
 2.45076  11.3477  67 
 2.45022  11.3707  67 

# Contour 22, label: 
 2.67159  7.08417  67 
 2.67155  7.10721  67 
 2.67151  7.13026  67 
 2.67147  7.15331  67 
 2.67143  7.17635  67 
 2.6714  7.1994  67 
 2.67136  7.22244  67 
 2.67133  7.24549  67 
 2.67129  7.26854  67 
 2.67126  7.29158  67 
 2.67122  7.31463  67 
 2.67118  7.33768  67 
 2.67114  7.36072  67 
 2.6711  7.38377  67 
 2.67105  7.40681  67 
 2.671  7.42986  67 
 2.67094  7.45291  67 
 2.67088  7.47595  67 
 2.67081  7.499  67 
 2.67074  7.52204  67 
 2.67065  7.54509  67 
 2.67056  7.56814  67 
 2.67046  7.59118  67 
 2.67034  7.61423  67 
 2.67021  7.63727  67 
 2.67007  7.66032  67 
 2.66991  7.68337  67 
 2.66973  7.70641  67 
 2.66953  7.72946  67 
 2.66931  7.75251  67 
 2.66906  7.77555  67 
 2.66878  7.7986  67 
 2.66847  7.82164  67 
 2.66812  7.84469  67 
 2.66773  7.86774  67 
 2.66729  7.89078  67 
 2.6668  7.91383  67 
 2.66625  7.93687  67 
 2.66564  7.95992  67 
 2.66496  7.98297  67 
 2.6642  8.00601  67 
 2.66335  8.02906  67 
 2.66241  8.0521  67 
 2.66135  8.07515  67 
 2.66018  8.0982  67 
 2.65932  8.11342  67 
 2.6589  8.12124  67 
 2.65754  8.14429  67 
 2.65603  8.16733  67 
 2.65435  8.19038  67 
 2.6525  8.21343  67 
 2.65045  8.23647  67 
 2.6482  8.25952  67 
 2.64572  8.28257  67 
 2.643  8.30561  67 
 2.64002  8.32866  67 
 2.63677  8.3517  67 
 2.63627  8.35491  67 
 2.6334  8.37475  67 
 2.62978  8.3978  67 
 2.62586  8.42084  67 
 2.62164  8.44389  67 
 2.61711  8.46693  67 
 2.61323  8.48539  67 
 2.61232  8.48998  67 
 2.60746  8.51303  67 
 2.60232  8.53607  67 
 2.59691  8.55912  67 
 2.59124  8.58216  67 
 2.59018  8.58629  67 
 2.58561  8.60521  67 
 2.57984  8.62826  67 
 2.57391  8.6513  67 
 2.56785  8.67435  67 
 2.56713  8.677  67 
 2.56199  8.69739  67 
 2.55612  8.72044  67 
 2.55024  8.74349  67 
 2.54438  8.76653  67 
 2.54409  8.76771  67 
 2.5389  8.78958  67 
 2.53352  8.81263  67 
 2.52827  8.83567  67 
 2.52317  8.85872  67 
 2.52104  8.86869  67 
 2.51841  8.88176  67 
 2.51396  8.90481  67 
 2.50971  8.92786  67 
 2.50568  8.9509  67 
 2.50188  8.97395  67 
 2.49832  8.99699  67 
 2.498  8.99921  67 
 2.49515  9.02004  67 
 2.49221  9.04309  67 
 2.48949  9.06613  67 
 2.48697  9.08918  67 
 2.48466  9.11222  67 
 2.48253  9.13527  67 
 2.48059  9.15832  67 

# Contour 23, label: 
 2.69114  4.8487  67 
 2.69115  4.87174  67 
 2.69115  4.89479  67 
 2.69116  4.91784  67 
 2.69116  4.94088  67 
 2.69116  4.96393  67 
 2.69116  4.98697  67 
 2.69116  5.01002  67 
 2.69116  5.03307  67 
 2.69116  5.05611  67 
 2.69116  5.07916  67 
 2.69115  5.1022  67 
 2.69115  5.12525  67 
 2.69114  5.1483  67 
 2.69113  5.17134  67 
 2.69112  5.19439  67 
 2.69111  5.21743  67 
 2.6911  5.24048  67 
 2.69109  5.26353  67 
 2.69107  5.28657  67 
 2.69105  5.30962  67 
 2.69103  5.33267  67 
 2.69101  5.35571  67 
 2.69099  5.37876  67 
 2.69096  5.4018  67 
 2.69092  5.42485  67 
 2.69089  5.4479  67 
 2.69085  5.47094  67 
 2.6908  5.49399  67 
 2.69075  5.51703  67 
 2.69069  5.54008  67 
 2.69063  5.56313  67 
 2.69056  5.58617  67 
 2.69048  5.60922  67 
 2.69039  5.63226  67 
 2.69029  5.65531  67 
 2.69018  5.67836  67 
 2.69006  5.7014  67 
 2.68992  5.72445  67 
 2.68977  5.74749  67 
 2.68961  5.77054  67 
 2.68943  5.79359  67 
 2.68923  5.81663  67 
 2.68901  5.83968  67 
 2.68877  5.86273  67 
 2.68851  5.88577  67 
 2.68823  5.90882  67 
 2.68792  5.93186  67 
 2.68758  5.95491  67 
 2.68722  5.97796  67 
 2.68684  6.001  67 
 2.68643  6.02405  67 
 2.68599  6.04709  67 
 2.68553  6.07014  67 
 2.68504  6.09319  67 
 2.68453  6.11623  67 
 2.684  6.13928  67 
 2.68345  6.16232  67 
 2.68289  6.18537  67 
 2.68236  6.2062  67 
 2.68231  6.20842  67 
 2.68176  6.23146  67 
 2.6812  6.25451  67 
 2.68065  6.27756  67 
 2.68009  6.3006  67 
 2.67954  6.32365  67 
 2.679  6.34669  67 
 2.67847  6.36974  67 
 2.67796  6.39279  67 
 2.67747  6.41583  67 
 2.677  6.43888  67 
 2.67655  6.46192  67 
 2.67612  6.48497  67 
 2.67572  6.50802  67 
 2.67534  6.53106  67 
 2.67499  6.55411  67 
 2.67466  6.57715  67 
 2.67435  6.6002  67 
 2.67407  6.62325  67 
 2.67381  6.64629  67 
 2.67357  6.66934  67 
 2.67335  6.69238  67 
 2.67315  6.71543  67 
 2.67297  6.73848  67 
 2.67281  6.76152  67 
 2.67266  6.78457  67 
 2.67252  6.80762  67 
 2.67239  6.83066  67 
 2.67228  6.85371  67 
 2.67218  6.87675  67 
 2.67209  6.8998  67 
 2.672  6.92285  67 
 2.67193  6.94589  67 
 2.67186  6.96894  67 
 2.6718  6.99198  67 
 2.67174  7.01503  67 
 2.67169  7.03808  67 
 2.67164  7.06112  67 
 2.67159  7.08417  67 

# Contour 24, label: 
 2.7515  2.70359  67 
 2.75104  2.70541  67 
 2.74548  2.72846  67 
 2.74027  2.7515  67 
 2.73538  2.77455  67 
 2.7308  2.7976  67 
 2.72846  2.81017  67 
 2.72662  2.82064  67 
 2.72283  2.84369  67 
 2.71928  2.86673  67 
 2.71595  2.88978  67 
 2.71284  2.91283  67 
 2.70994  2.93587  67 
 2.70722  2.95892  67 
 2.70541  2.97532  67 
 2.70472  2.98196  67 
 2.70249  3.00501  67 
 2.7004  3.02806  67 
 2.69846  3.0511  67 
 2.69666  3.07415  67 
 2.69498  3.09719  67 
 2.69341  3.12024  67 
 2.69197  3.14329  67 
 2.69063  3.16633  67 
 2.6894  3.18938  67 
 2.68826  3.21242  67 
 2.68722  3.23547  67 
 2.68627  3.25852  67 
 2.68541  3.28156  67 
 2.68463  3.30461  67 
 2.68394  3.32766  67 
 2.68332  3.3507  67 
 2.68278  3.37375  67 
 2.68236  3.39444  67 
 2.68232  3.39679  67 
 2.68195  3.41984  67 
 2.68165  3.44289  67 
 2.68141  3.46593  67 
 2.68124  3.48898  67 
 2.68113  3.51202  67 
 2.68108  3.53507  67 
 2.68109  3.55812  67 
 2.68115  3.58116  67 
 2.68126  3.60421  67 
 2.68142  3.62725  67 
 2.68162  3.6503  67 
 2.68187  3.67335  67 
 2.68214  3.69639  67 
 2.68236  3.7128  67 
 2.68246  3.71944  67 
 2.68282  3.74248  67 
 2.68319  3.76553  67 
 2.68359  3.78858  67 
 2.68399  3.81162  67 
 2.68441  3.83467  67 
 2.68482  3.85772  67 
 2.68523  3.88076  67 
 2.68564  3.90381  67 
 2.68604  3.92685  67 
 2.68642  3.9499  67 
 2.68679  3.97295  67 
 2.68715  3.99599  67 
 2.68748  4.01904  67 
 2.6878  4.04208  67 
 2.6881  4.06513  67 
 2.68837  4.08818  67 
 2.68863  4.11122  67 
 2.68887  4.13427  67 
 2.68909  4.15731  67 
 2.6893  4.18036  67 
 2.68948  4.20341  67 
 2.68965  4.22645  67 
 2.68981  4.2495  67 
 2.68995  4.27255  67 
 2.69008  4.29559  67 
 2.6902  4.31864  67 
 2.6903  4.34168  67 
 2.6904  4.36473  67 
 2.69048  4.38778  67 
 2.69056  4.41082  67 
 2.69063  4.43387  67 
 2.69069  4.45691  67 
 2.69075  4.47996  67 
 2.6908  4.50301  67 
 2.69085  4.52605  67 
 2.69089  4.5491  67 
 2.69092  4.57214  67 
 2.69096  4.59519  67 
 2.69098  4.61824  67 
 2.69101  4.64128  67 
 2.69103  4.66433  67 
 2.69105  4.68737  67 
 2.69107  4.71042  67 
 2.69109  4.73347  67 
 2.6911  4.75651  67 
 2.69111  4.77956  67 
 2.69112  4.80261  67 
 2.69113  4.82565  67 
 2.69114  4.8487  67 

# Contour 25, label: 
 4.29559  1.98639  67 
 4.27255  1.98703  67 
 4.2495  1.98773  67 
 4.22645  1.98851  67 
 4.20341  1.98938  67 
 4.18036  1.99034  67 
 4.16647  1.99098  67 
 4.15731  1.99142  67 
 4.13427  1.99262  67 
 4.11122  1.99396  67 
 4.08818  1.99543  67 
 4.06513  1.99705  67 
 4.04208  1.99882  67 
 4.01904  2.00076  67 
 3.99599  2.00288  67 
 3.97295  2.00518  67 
 3.9499  2.00768  67 
 3.92685  2.01039  67 
 3.90381  2.0133  67 
 3.8984  2.01403  67 
 3.88076  2.01649  67 
 3.85772  2.01992  67 
 3.83467  2.02356  67 
 3.81162  2.02743  67 
 3.78858  2.03151  67 
 3.76553  2.03579  67 
 3.75884  2.03707  67 
 3.74248  2.04035  67 
 3.71944  2.04513  67 
 3.69639  2.05009  67 
 3.67335  2.0552  67 
 3.6517  2.06012  67 
 3.6503  2.06045  67 
 3.62725  2.06598  67 
 3.60421  2.07161  67 
 3.58116  2.07732  67 
 3.55812  2.08311  67 
 3.55789  2.08317  67 
 3.53507  2.08915  67 
 3.51202  2.09524  67 
 3.48898  2.10137  67 
 3.47089  2.10621  67 
 3.46593  2.1076  67 
 3.44289  2.11404  67 
 3.41984  2.12053  67 
 3.39679  2.12708  67 
 3.38917  2.12926  67 
 3.37375  2.13386  67 
 3.3507  2.14082  67 
 3.32766  2.14789  67 
 3.31352  2.1523  67 
 3.30461  2.15521  67 
 3.28156  2.16286  67 
 3.25852  2.17072  67 
 3.24531  2.17535  67 
 3.23547  2.17895  67 
 3.21242  2.18765  67 
 3.18938  2.19667  67 
 3.18512  2.1984  67 
 3.16633  2.20637  67 
 3.14329  2.21657  67 
 3.13276  2.22144  67 
 3.12024  2.2275  67 
 3.09719  2.23919  67 
 3.08724  2.24449  67 
 3.07415  2.2518  67 
 3.0511  2.26534  67 
 3.04755  2.26754  67 
 3.02806  2.2802  67 
 3.01293  2.29058  67 
 3.00501  2.29629  67 
 2.98228  2.31363  67 
 2.98196  2.31388  67 
 2.95892  2.33344  67 
 2.95532  2.33667  67 
 2.93587  2.35509  67 
 2.93127  2.35972  67 
 2.91283  2.37925  67 
 2.9097  2.38277  67 
 2.89027  2.40581  67 
 2.88978  2.40642  67 
 2.8729  2.42886  67 
 2.86673  2.43753  67 
 2.85711  2.4519  67 
 2.84369  2.4731  67 
 2.84259  2.47495  67 
 2.82961  2.498  67 
 2.82064  2.51489  67 
 2.81757  2.52104  67 
 2.8067  2.54409  67 
 2.7976  2.56458  67 
 2.79653  2.56713  67 
 2.78745  2.59018  67 
 2.77891  2.61323  67 
 2.77455  2.62572  67 
 2.77109  2.63627  67 
 2.76397  2.65932  67 
 2.75729  2.68236  67 
 2.7515  2.70359  67 

# Contour 26, label: 
 6.48497  1.91041  67 
 6.46192  1.9126  67 
 6.43888  1.9149  67 
 6.41583  1.9173  67 
 6.39279  1.91979  67 
 6.37438  1.92184  67 
 6.36974  1.92237  67 
 6.34669  1.92504  67 
 6.32365  1.92776  67 
 6.3006  1.9305  67 
 6.27756  1.93326  67 
 6.25451  1.93601  67 
 6.23146  1.93874  67 
 6.20842  1.94142  67 
 6.18537  1.94405  67 
 6.17779  1.94489  67 
 6.16232  1.94663  67 
 6.13928  1.94915  67 
 6.11623  1.95156  67 
 6.09319  1.95386  67 
 6.07014  1.95605  67 
 6.04709  1.95812  67 
 6.02405  1.96006  67 
 6.001  1.96188  67 
 5.97796  1.96358  67 
 5.95491  1.96515  67 
 5.93186  1.9666  67 
 5.90898  1.96794  67 
 5.90882  1.96795  67 
 5.88577  1.9692  67 
 5.86273  1.97036  67 
 5.83968  1.97141  67 
 5.81663  1.97237  67 
 5.79359  1.97324  67 
 5.77054  1.97404  67 
 5.74749  1.97475  67 
 5.72445  1.9754  67 
 5.7014  1.97599  67 
 5.67836  1.97652  67 
 5.65531  1.97699  67 
 5.63226  1.97742  67 
 5.60922  1.97781  67 
 5.58617  1.97815  67 
 5.56313  1.97846  67 
 5.54008  1.97874  67 
 5.51703  1.97899  67 
 5.49399  1.97922  67 
 5.47094  1.97942  67 
 5.4479  1.9796  67 
 5.42485  1.97976  67 
 5.4018  1.9799  67 
 5.37876  1.98003  67 
 5.35571  1.98015  67 
 5.33267  1.98026  67 
 5.30962  1.98035  67 
 5.28657  1.98044  67 
 5.26353  1.98051  67 
 5.24048  1.98058  67 
 5.21743  1.98065  67 
 5.19439  1.9807  67 
 5.17134  1.98076  67 
 5.1483  1.98081  67 
 5.12525  1.98085  67 
 5.1022  1.9809  67 
 5.07916  1.98094  67 
 5.05611  1.98098  67 
 5.03307  1.98101  67 
 5.01002  1.98105  67 
 4.98697  1.98109  67 
 4.96393  1.98112  67 
 4.94088  1.98116  67 
 4.91784  1.9812  67 
 4.89479  1.98124  67 
 4.87174  1.98129  67 
 4.8487  1.98133  67 
 4.82565  1.98138  67 
 4.80261  1.98144  67 
 4.77956  1.9815  67 
 4.75651  1.98156  67 
 4.73347  1.98163  67 
 4.71042  1.98171  67 
 4.68737  1.9818  67 
 4.66433  1.9819  67 
 4.64128  1.98201  67 
 4.61824  1.98213  67 
 4.59519  1.98226  67 
 4.57214  1.98241  67 
 4.5491  1.98258  67 
 4.52605  1.98277  67 
 4.50301  1.98297  67 
 4.47996  1.98321  67 
 4.45691  1.98347  67 
 4.43387  1.98376  67 
 4.41082  1.98409  67 
 4.38778  1.98446  67 
 4.36473  1.98486  67 
 4.34168  1.98532  67 
 4.31864  1.98583  67 
 4.29559  1.98639  67 

# Contour 27, label: 
 8.62826  1.78941  67 
 8.60521  1.79633  67 
 8.58216  1.80298  67 
 8.56896  1.80661  67 
 8.55912  1.80934  67 
 8.53607  1.81541  67 
 8.51303  1.82115  67 
 8.48998  1.82655  67 
 8.4758  1.82966  67 
 8.46693  1.83162  67 
 8.44389  1.83637  67 
 8.42084  1.84078  67 
 8.3978  1.84486  67 
 8.37475  1.84862  67 
 8.3517  1.85208  67 
 8.34713  1.85271  67 
 8.32866  1.85527  67 
 8.30561  1.8582  67 
 8.28257  1.86086  67 
 8.25952  1.86329  67 
 8.23647  1.86549  67 
 8.21343  1.86748  67 
 8.19038  1.86928  67 
 8.16733  1.87091  67 
 8.14429  1.87238  67 
 8.12124  1.8737  67 
 8.0982  1.87489  67 
 8.07975  1.87575  67 
 8.07515  1.87597  67 
 8.0521  1.87694  67 
 8.02906  1.87782  67 
 8.00601  1.8786  67 
 7.98297  1.8793  67 
 7.95992  1.87993  67 
 7.93687  1.8805  67 
 7.91383  1.881  67 
 7.89078  1.88146  67 
 7.86774  1.88186  67 
 7.84469  1.88223  67 
 7.82164  1.88255  67 
 7.7986  1.88284  67 
 7.77555  1.88311  67 
 7.75251  1.88334  67 
 7.72946  1.88355  67 
 7.70641  1.88374  67 
 7.68337  1.88391  67 
 7.66032  1.88407  67 
 7.63727  1.88421  67 
 7.61423  1.88434  67 
 7.59118  1.88446  67 
 7.56814  1.88456  67 
 7.54509  1.88466  67 
 7.52204  1.88476  67 
 7.499  1.88485  67 
 7.47595  1.88493  67 
 7.45291  1.88501  67 
 7.42986  1.88509  67 
 7.40681  1.88517  67 
 7.38377  1.88525  67 
 7.36072  1.88533  67 
 7.33768  1.88541  67 
 7.31463  1.88549  67 
 7.29158  1.88558  67 
 7.26854  1.88567  67 
 7.24549  1.88578  67 
 7.22244  1.88588  67 
 7.1994  1.886  67 
 7.17635  1.88613  67 
 7.15331  1.88627  67 
 7.13026  1.88642  67 
 7.10721  1.8866  67 
 7.08417  1.88678  67 
 7.06112  1.88699  67 
 7.03808  1.88723  67 
 7.01503  1.88748  67 
 6.99198  1.88777  67 
 6.96894  1.88809  67 
 6.94589  1.88844  67 
 6.92285  1.88883  67 
 6.8998  1.88926  67 
 6.87675  1.88975  67 
 6.85371  1.89028  67 
 6.83066  1.89087  67 
 6.80762  1.89152  67 
 6.78457  1.89224  67 
 6.76152  1.89304  67 
 6.73848  1.89391  67 
 6.71543  1.89487  67 
 6.69238  1.89592  67 
 6.66934  1.89707  67 
 6.64629  1.89832  67 
 6.63815  1.8988  67 
 6.62325  1.89969  67 
 6.6002  1.90118  67 
 6.57715  1.90278  67 
 6.55411  1.90451  67 
 6.53106  1.90636  67 
 6.50802  1.90832  67 
 6.48497  1.91041  67 

# Contour 28, label: 
 10.6794  1.5879  67 
 10.6563  1.59066  67 
 10.6333  1.59316  67 
 10.6102  1.59542  67 
 10.5872  1.59746  67 
 10.5653  1.5992  67 
 10.5641  1.59929  67 
 10.5411  1.60092  67 
 10.518  1.60239  67 
 10.495  1.60371  67 
 10.4719  1.60489  67 
 10.4489  1.60595  67 
 10.4259  1.60691  67 
 10.4028  1.60776  67 
 10.3798  1.60853  67 
 10.3567  1.60922  67 
 10.3337  1.60984  67 
 10.3106  1.6104  67 
 10.2876  1.6109  67 
 10.2645  1.61135  67 
 10.2415  1.61175  67 
 10.2184  1.61212  67 
 10.1954  1.61245  67 
 10.1723  1.61275  67 
 10.1493  1.61302  67 
 10.1263  1.61328  67 
 10.1032  1.61351  67 
 10.0802  1.61372  67 
 10.0571  1.61392  67 
 10.0341  1.61411  67 
 10.011  1.61429  67 
 9.98798  1.61446  67 
 9.96493  1.61463  67 
 9.94188  1.61479  67 
 9.91884  1.61496  67 
 9.89579  1.61513  67 
 9.87275  1.6153  67 
 9.8497  1.61548  67 
 9.82665  1.61567  67 
 9.80361  1.61587  67 
 9.78056  1.61608  67 
 9.75752  1.61631  67 
 9.73447  1.61656  67 
 9.71142  1.61683  67 
 9.68838  1.61713  67 
 9.66533  1.61745  67 
 9.64228  1.61782  67 
 9.61924  1.61822  67 
 9.59619  1.61866  67 
 9.57315  1.61916  67 
 9.5501  1.6197  67 
 9.52705  1.62031  67 
 9.50401  1.62099  67 
 9.48096  1.62175  67 
 9.4674  1.62224  67 
 9.45792  1.62259  67 
 9.43487  1.62351  67 
 9.41182  1.62454  67 
 9.38878  1.62568  67 
 9.36573  1.62695  67 
 9.34269  1.62836  67 
 9.31964  1.62992  67 
 9.29659  1.63165  67 
 9.27355  1.63356  67 
 9.2505  1.63568  67 
 9.22745  1.63801  67 
 9.20441  1.64057  67 
 9.18136  1.64338  67 
 9.1671  1.64529  67 
 9.15832  1.64645  67 
 9.13527  1.64979  67 
 9.11222  1.65342  67 
 9.08918  1.65736  67 
 9.06613  1.66163  67 
 9.04309  1.66624  67 
 9.03331  1.66834  67 
 9.02004  1.67116  67 
 8.99699  1.67641  67 
 8.97395  1.68201  67 
 8.9509  1.68794  67 
 8.93823  1.69138  67 
 8.92786  1.69418  67 
 8.90481  1.70071  67 
 8.88176  1.70751  67 
 8.8592  1.71443  67 
 8.85872  1.71458  67 
 8.83567  1.72183  67 
 8.81263  1.72926  67 
 8.78958  1.73683  67 
 8.78763  1.73747  67 
 8.76653  1.74447  67 
 8.74349  1.75215  67 
 8.72044  1.75982  67 
 8.7183  1.76052  67 
 8.69739  1.76742  67 
 8.67435  1.77492  67 
 8.6513  1.78225  67 
 8.64706  1.78357  67 
 8.62826  1.78941  67 

# Contour 29, label: 
 12.5  1.15358  67 
 12.477  1.1537  67 
 12.4539  1.15383  67 
 12.4309  1.15398  67 
 12.4078  1.15415  67 
 12.3848  1.15434  67 
 12.3617  1.15455  67 
 12.3387  1.15478  67 
 12.3156  1.15505  67 
 12.2926  1.15534  67 
 12.2695  1.15567  67 
 12.2465  1.15605  67 
 12.2234  1.15646  67 
 12.2004  1.15693  67 
 12.1774  1.15745  67 
 12.1543  1.15804  67 
 12.1313  1.1587  67 
 12.1082  1.15943  67 
 12.0852  1.16026  67 
 12.0621  1.16118  67 
 12.0589  1.16132  67 
 12.0391  1.16217  67 
 12.016  1.16327  67 
 11.993  1.1645  67 
 11.9699  1.16587  67 
 11.9469  1.16741  67 
 11.9238  1.16912  67 
 11.9008  1.17103  67 
 11.8778  1.17317  67 
 11.8547  1.17555  67 
 11.8317  1.17819  67 
 11.8086  1.18114  67 
 11.7859  1.18437  67 
 11.7856  1.18441  67 
 11.7625  1.18787  67 
 11.7395  1.19171  67 
 11.7164  1.19596  67 
 11.6934  1.20066  67 
 11.6703  1.20585  67 
 11.664  1.20741  67 
 11.6473  1.21137  67 
 11.6242  1.21737  67 
 11.6012  1.22394  67 
 11.5803  1.23046  67 
 11.5782  1.2311  67 
 11.5551  1.23861  67 
 11.5321  1.24677  67 
 11.5145  1.25351  67 
 11.509  1.25553  67 
 11.486  1.26468  67 
 11.4629  1.27453  67 
 11.4585  1.27655  67 
 11.4399  1.28474  67 
 11.4168  1.29556  67 
 11.4087  1.2996  67 
 11.3938  1.30675  67 
 11.3707  1.31841  67 
 11.3627  1.32265  67 
 11.3477  1.33036  67 
 11.3246  1.3427  67 
 11.3192  1.34569  67 
 11.3016  1.35516  67 
 11.2786  1.36794  67 
 11.2771  1.36874  67 
 11.2555  1.38063  67 
 11.2356  1.39178  67 
 11.2325  1.3935  67 
 11.2094  1.40618  67 
 11.1938  1.41483  67 
 11.1864  1.41883  67 
 11.1633  1.43121  67 
 11.1508  1.43788  67 
 11.1403  1.44336  67 
 11.1172  1.45517  67 
 11.1057  1.46092  67 
 11.0942  1.46659  67 
 11.0711  1.47758  67 
 11.0573  1.48397  67 
 11.0481  1.48812  67 
 11.0251  1.49811  67 
 11.0036  1.50701  67 
 11.002  1.50766  67 
 10.979  1.51656  67 
 10.9559  1.52499  67 
 10.9412  1.53006  67 
 10.9329  1.53288  67 
 10.9098  1.54017  67 
 10.8868  1.54698  67 
 10.8645  1.55311  67 
 10.8637  1.55331  67 
 10.8407  1.55907  67 
 10.8176  1.56438  67 
 10.7946  1.56927  67 
 10.7715  1.57375  67 
 10.7581  1.57615  67 
 10.7485  1.57783  67 
 10.7255  1.58151  67 
 10.7024  1.58486  67 
 10.6794  1.5879  67 



==> stats/coverage_budget.dat <==
x y result
1.0 1.0 84.0
1.0 2.5 83.0
1.0 5.0 84.0
1.0 7.5 83.0
1.0 10.0 84.0
1.0 12.5 83.0
2.5 1.0 70.0
2.5 2.5 66.0
2.5 5.0 66.0
2.5 7.5 66.0
2.5 10.0 65.0
2.5 12.5 65.0
5.0 1.0 71.0
5.0 2.5 65.0
5.0 5.0 65.0
5.0 7.5 65.0
5.0 10.0 66.0
5.0 12.5 66.0
7.5 1.0 70.0
7.5 2.5 65.0
7.5 5.0 65.0
7.5 7.5 64.0
7.5 10.0 64.0
7.5 12.5 64.0
10.0 1.0 69.0
10.0 2.5 64.0
10.0 5.0 63.0
10.0 7.5 64.0
10.0 10.0 63.0
10.0 12.5 63.0
12.5 1.0 68.0
12.5 2.5 61.0
12.5 5.0 61.0
12.5 7.5 61.0
12.5 10.0 61.0
12.5 12.5 61.0


==> stats/coverage_fixes.dat <==
x	f1.0_a1.0	f5.0_a5.0	f5.0_ainf	finf_a5.0	finf_ainf
0	100.0	100.0	100.0	100.0	100.0
1.0	100.0	100.0	100.0	100.0	100.0
2.0	100.0	99.0740740741	99.0740740741	98.1481481481	98.1481481481
3.0	99.3150684932	93.4931506849	93.1506849315	92.1232876712	92.1232876712
4.0	97.23183391	86.8512110727	86.5051903114	84.7750865052	84.7750865052
5.0	93.4256055363	73.3564013841	73.0103806228	69.8961937716	69.5501730104
6.0	87.2509960159	62.9482071713	62.9482071713	60.9561752988	60.9561752988
7.0	79.5238095238	57.619047619	57.619047619	51.4285714286	51.4285714286
8.0	77.5510204082	51.7006802721	51.0204081633	50.3401360544	50.3401360544
9.0	71.7948717949	47.8632478632	47.8632478632	45.2991452991	45.2991452991
10.0	65.5555555556	48.8888888889	48.8888888889	46.6666666667	46.6666666667
11.0	61.6438356164	43.8356164384	43.8356164384	39.7260273973	41.095890411
12.0	60.0	22.5	22.5	22.5	22.5
13.0	63.8888888889	61.1111111111	61.1111111111	55.5555555556	55.5555555556
14.0	64.7058823529	41.1764705882	41.1764705882	41.1764705882	41.1764705882
15.0	29.4117647059	5.88235294118	5.88235294118	5.88235294118	5.88235294118
16.0	66.6666666667	22.2222222222	22.2222222222	22.2222222222	22.2222222222
17.0	66.6666666667	0.0	0.0	0.0	0.0
18.0	0.0	0.0	0.0	0.0	0.0
20.0	100.0	50.0	50.0	50.0	50.0
21.0	0.0	0.0	0.0	0.0	0.0
22.0	0.0	0.0	0.0	0.0	0.0
23.0	0.0	0.0	0.0	0.0	0.0
26.0	100.0	100.0	100.0	100.0	100.0
32.0	100.0	0.0	0.0	0.0	0.0


==> stats/coverage_hosts.dat <==
x	f1.0_a1.0	f5.0_a5.0	f5.0_ainf	finf_a5.0	finf_ainf
100	100.0	98.0	98.0	97.3333333333	97.3333333333
200	99.3333333333	92.0	92.0	90.6666666667	90.6666666667
300	97.3333333333	85.3333333333	85.3333333333	81.3333333333	81.3333333333
400	88.0	74.6666666667	74.6666666667	72.0	72.6666666667
500	86.6666666667	70.6666666667	70.6666666667	65.3333333333	65.3333333333
600	83.3333333333	64.6666666667	64.6666666667	63.3333333333	63.3333333333
700	80.0	56.0	55.3333333333	52.6666666667	53.3333333333
800	71.3333333333	52.0	52.0	50.0	50.0
900	65.3333333333	46.6666666667	46.6666666667	44.6666666667	44.6666666667
1000	59.3333333333	46.0	46.6666666667	44.0	44.6666666667
1100	59.3333333333	44.0	43.3333333333	41.3333333333	41.3333333333
1200	51.3333333333	40.6666666667	40.6666666667	39.3333333333	39.3333333333

